LAMMPS-KOKKOS: Performance Portable Molecular Dynamics Across Exascale Architectures

Since its inception in 1995, LAMMPS has grown to be a world-class molecular dynamics code, with thousands of users, over one million lines of code, and multi-scale simulation capabilities. We discuss how LAMMPS has adapted to the modern heterogeneous computing landscape by integrating the Kokkos performance portability library into the existing C++ code. We investigate performance portability of simple pairwise, many-body reactive, and machine-learned force-field interatomic potentials. We present results on GPUs across different vendors and generations, and analyze performance trends, probing FLOPS throughput, memory bandwidths, cache capabilities, and thread-atomic operation performance. Finally, we demonstrate strong scaling on three exascale machines -- OLCF Frontier, ALCF Aurora, and NNSA El Capitan -- as well as on the CSCS Alps supercomputer, for the three potentials.

==> results/bench.txt <==
% Updated with V100, A100, H100 SNAP numbers from stable_22Jul2025 (also re-ran LJ/ReaxFF but were very similar)
% Note: the Doom cluster at Sandia was put out of its misery in early July, so no more (easy) access to P100
Pot P100 V100 A100 H100 MI250X MI300 PVC PVCstackanders
LJ 1.858852409 4.356244247 13.57502301 24.96072415 5.005216324 13.23 7.64673242909988 6.55055487053021
ReaxFF 5.063414634 8.231707317 13.30487805 25.1195122 10.8 16.966 6.81829268292683 7.48856707317073
SNAP 4.538768529 16.36259977 25.94184721 53.13055872 10.21550741 25.74 5.0866590649943 5.73688711516534


==> results/cache-carveout-h100-hbm3/carveout_data_h100_hbm3.txt <==
# SharedMemory(KiB)	ComputeUi	ComputeYi	ComputeFusedDeidrjA  PairComputeLJCut
32	0.469599679	1.000408377	0.139378807	1.008448751
64	0.977846653	0.997922772	0.388104735	0.936743197
100	1.001860289	0.992163042	0.613561549	0.813916231
132	1.004011939	0.982828933	0.730229643	0.720770739
164	1.000283247	0.966541992	0.901696174	0.660972688
196	0.996728781	0.935562909	0.999802085	0.631823142
228	0.996668832	0.851049589	0.983160117	0.540626913

==> results/cache-carveout-h100-hbm3/carveout_data_h100_hbm3_new.txt <==
# SharedMemory(KiB)	ComputeUi	ComputeYi	ComputeFusedDeidrjAll  PairComputeLJCut ReaxFFComputeLJCoulomb ReaxFFHFunctor ReaxFFBuildListsPreview
32 0.193343505 0.999151993 0.123790384 0.999990346 1.000128784 1.000049694 0.999012063
64 0.516509984 0.989789407 0.354450837 0.939913963 0.997735489 0.989645438 0.997492675
100 0.72279318 0.967149832 0.570053157 0.849001748 0.99395317 0.989728313 0.998003856
128 0.7935668 0.932376033 0.667992318 0.727642855 0.98971883 0.957733069 0.999210353
164 0.905027955 0.88422847 0.838385459 0.637402653 0.985165804 0.941145315 0.99921959
196 0.979284623 0.804484328 0.964348603 0.588154983 0.969332016 0.924207085 0.984306751
228 1.000279416 0.576223242 0.996561511 0.499000478 0.936619774 0.924260667 0.948157002

==> results/eos/hns/reaxff-16M-4gpus.dat <==

1 14942208 2.801 41.8531
2 29884416 2.729 40.7773
4 59768832 2.552 38.1325
8 119537664 2.652 39.6267
16 239075328 2.647 39.552
32 478150656 2.521 37.6693
64 956301312 2.414 36.0705
128 1912602624 2.418 36.1303


==> results/eos/hns/reaxff-16M-8gpus.dat <==

1 14942208 5.584 83.4373
2 29884416 5.495 82.1074
4 59768832 5.398 80.658
8 119537664 5.333 79.6868
16 239075328 5.328 79.6121
32 478150656 5.207 77.8041
64 956301312 5.204 77.7593
128 1912602624 5.006 74.8007


==> results/eos/hns/reaxff-1M-4gpus.dat <==

1 933888 32.713 30.5503
2 1867776 31.525 29.4408
4 3735552 30.833 28.7946
8 7471104 29.271 27.3358
16 14942208 27.776 25.9397
32 29884416 26.824 25.0506
64 59768832 26.637 24.876
128 119537664 26.111 24.3847


==> results/eos/hns/reaxff-1M-8gpus.dat <==

1 933888 49.404 46.1378
2 1867776 46.656 43.5715
4 3735552 44.803 41.841
8 7471104 41.366 38.6312
16 14942208 40.940 38.2334
32 29884416 37.502 35.0227
64 59768832 36.897 34.4577
128 119537664 35.431 33.0886


==> results/eos/hns/reaxff-256K-4gpus.dat <==

1 233472 72.969 17.0362
2 466944 68.132 15.9069
4 933888 65.857 15.3758
8 1867776 63.492 14.8236
16 3735552 57.623 13.4534
32 7471104 55.552 12.9698
64 14942208 49.008 11.442
128 29884416 48.025 11.2125


==> results/eos/hns/reaxff-256K-8gpus.dat <==

1 233472 79.307 18.516
2 466944 74.139 17.3094
4 933888 74.748 17.4516
8 1867776 60.144 14.0419
16 3735552 58.730 13.7118
32 7471104 57.945 13.5285
64 14942208 56.780 13.2565
128 29884416 48.333 11.2844


==> results/eos/hns/reaxff-4M-4gpus.dat <==

1 3735552 10.899 40.7138
2 7471104 10.711 40.0115
4 14942208 10.700 39.9704
8 29884416 10.144 37.8934
16 59768832 9.986 37.3032
32 119537664 9.887 36.9334
64 239075328 9.787 36.5598
128 478150656 9.706 36.2573


==> results/eos/hns/reaxff-4M-8gpus.dat <==

1 3735552 18.953 70.7999
2 7471104 18.288 68.3158
4 14942208 17.742 66.2762
8 29884416 16.967 63.3811
16 59768832 16.355 61.095
32 119537664 16.192 60.4861
64 239075328 16.100 60.1424
128 478150656 15.056 56.2425


==> results/eos/lj/lj-16M-4gpus.dat <==

1 16384000 312.679 5122.93
2 32768000 294.839 4830.64
4 65536000 264.751 4337.68
8 131072000 263.686 4320.23
16 262144000 247.899 4061.58
32 524288000 241.935 3963.86
64 1048576000 228.062 3736.57
128 2097152000 218.611 3581.72


==> results/eos/lj/lj-16M-8gpus.dat <==

1 16384000 553.351 9066.1
2 32768000 515.363 8443.71
4 65536000 489.706 8023.34
8 131072000 436.724 7155.29
16 262144000 435.036 7127.63
32 524288000 429.561 7037.93
64 1048576000 423.910 6945.34
128 2097152000 404.684 6630.34


==> results/eos/lj/lj-1M-4gpus.dat <==

1 1024000 2430.932 2489.27
2 2048000 2005.437 2053.57
4 4096000 1739.938 1781.7
8 8192000 1758.967 1801.18
16 16384000 1502.421 1538.48
32 32768000 1412.085 1445.98
64 65536000 1205.350 1234.28
128 131072000 1176.656 1204.9


==> results/eos/lj/lj-1M-8gpus.dat <==

1 1024000 3377.048 3458.1
2 2048000 2704.959 2769.88
4 4096000 2314.110 2369.65
8 8192000 1930.506 1976.84
16 16384000 1854.535 1899.04
32 32768000 1853.726 1898.22
64 65536000 1549.197 1586.38
128 131072000 1534.696 1571.53


==> results/eos/lj/lj-256K-4gpus.dat <==

1 256000 4263.288 1091.4
2 512000 3627.994 928.766
4 1024000 3025.756 774.594
8 2048000 3160.425 809.069
16 4096000 2544.156 651.304
32 8192000 2422.668 620.203
64 16384000 1909.615 488.861
128 32768000 1827.508 467.842


==> results/eos/lj/lj-256K-8gpus.dat <==

1 256000 4004.407 1025.13
2 512000 3262.212 835.126
4 1024000 3320.452 850.036
8 2048000 2225.501 569.728
16 4096000 2202.580 563.86
32 8192000 2115.612 541.597
64 16384000 2182.210 558.646
128 32768000 2193.388 561.507


==> results/eos/lj/lj-4M-4gpus.dat <==

1 4096000 987.290 4043.94
2 8192000 871.330 3568.97
4 16384000 800.959 3280.73
8 32768000 733.251 3003.4
16 65536000 679.289 2782.37
32 131072000 653.275 2675.81
64 262144000 644.214 2638.7
128 524288000 629.198 2577.2


==> results/eos/lj/lj-4M-8gpus.dat <==

1 4096000 1462.003 5988.36
2 8192000 1263.442 5175.06
4 16384000 1155.955 4734.79
8 32768000 1022.156 4186.75
16 65536000 1012.604 4147.63
32 131072000 1016.960 4165.47
64 262144000 905.121 3707.38
128 524288000 885.557 3627.24


==> results/eos/snap/snap-16K-4gpus.dat <==

1 16000 575.132 9.20211
2 32000 566.218 9.05949
4 64000 561.214 8.97942
8 128000 564.549 9.03278
16 256000 545.717 8.73147
32 512000 538.332 8.61331
64 1024000 519.647 8.31435
128 2048000 494.948 7.91917


==> results/eos/snap/snap-16K-8gpus.dat <==

1 16000 782.840 12.5254
2 32000 771.174 12.3388
4 64000 707.171 11.3147
8 128000 683.146 10.9303
16 256000 729.405 11.6705
32 512000 675.502 10.808
64 1024000 679.114 10.8658
128 2048000 660.483 10.5677


==> results/eos/snap/snap-1M-4gpus.dat <==

1 1024000 15.162 15.5259
2 2048000 15.122 15.4849
4 4096000 15.070 15.4317
8 8192000 15.064 15.4255
16 16384000 15.018 15.3784
32 32768000 15.016 15.3764
64 65536000 14.935 15.2934
128 131072000 14.947 15.3057


==> results/eos/snap/snap-1M-8gpus.dat <==

1 1024000 29.959 30.678
2 2048000 29.791 30.506
4 4096000 29.822 30.5377
8 8192000 29.520 30.2285
16 16384000 29.540 30.249
32 32768000 29.493 30.2008
64 65536000 29.537 30.2459
128 131072000 28.359 29.0396


==> results/eos/snap/snap-256K-4gpus.dat <==

1 256000 59.347 15.1928
2 512000 58.974 15.0973
4 1024000 58.754 15.041
8 2048000 58.349 14.9373
16 4096000 57.938 14.8321
32 8192000 57.742 14.782
64 16384000 57.605 14.7469
128 32768000 57.388 14.6913


==> results/eos/snap/snap-256K-8gpus.dat <==

1 256000 114.315 29.2646
2 512000 113.665 29.0982
4 1024000 112.289 28.746
8 2048000 111.020 28.4211
16 4096000 110.778 28.3592
32 8192000 110.596 28.3126
64 16384000 108.543 27.787
128 32768000 108.017 27.6524


==> results/eos/snap/snap-64K-4gpus.dat <==

1 64000 206.435 13.2118
2 128000 204.478 13.0866
4 256000 203.311 13.0119
8 512000 204.110 13.063
16 1024000 200.825 12.8528
32 2048000 199.612 12.7752
64 4096000 198.076 12.6769
128 8192000 195.623 12.5199


==> results/eos/snap/snap-64K-8gpus.dat <==

1 64000 357.768 22.8972
2 128000 351.496 22.4957
4 256000 350.483 22.4309
8 512000 340.259 21.7766
16 1024000 342.187 21.9
32 2048000 340.538 21.7944
64 4096000 330.371 21.1437
128 8192000 330.441 21.1482


==> results/frontier/pth1e10.dat <==
# nnodes natoms steps/s Matomsteps/s/node
   128   10002010112      0.284   22.19196
   256   10002010112      0.564   22.03568
   512   10002010112      1.121   21.89893
  1024   10002010112      2.240   21.87940
  2048   10002010112      4.236   20.68775
  4096   10002010112      8.492   20.73659
  8192   10002010112     16.049   19.59500


==> results/frontier/pth1e11.dat <==
# nnodes natoms steps/s Matomsteps/s/node
   128  100009130000      0.029   22.65832
   256  100009130000      0.057   22.26766
   512  100009130000      0.114   22.26766
  1024  100009130000      0.227   22.16999
  2048  100009130000      0.453   22.12116
  4096  100009130000      0.900   21.97466
  8192  100009130000      1.792   21.87700


==> results/frontier/pth1e12.dat <==
# nnodes natoms steps/s Matomsteps/s/node
  1024 1000001818718      0.023   22.46098
  2048 1000001818718      0.046   22.46098
  4096 1000001818718      0.091   22.21684
  8192 1000001818718      0.182   22.21684


==> results/frontier/pth1e5.dat <==
# nnodes natoms steps/s Matomsteps/s/node
     1        108800    134.289   14.61064
     2        108800    193.265   10.51362
     4        108800    278.023    7.56223
     8        108800    370.271    5.03569
    16        108800    413.083    2.80896
    32        108800    434.235    1.47640
    64        108800    427.324    0.72645
   128        108800    431.077    0.36642
   256        108800    421.100    0.17897
   512        108800    385.852    0.08199
  1024        108800    395.422    0.04201


==> results/frontier/pth1e6.dat <==
# nnodes natoms steps/s Matomsteps/s/node
     1       1012112     19.797   20.03678
     2       1012112     38.619   19.54338
     4       1012112     70.437   17.82253
     8       1012112    116.063   14.68359
    16       1012112    193.775   12.25763
    32       1012112    241.974    7.65327
    64       1012112    318.834    5.04212
   128       1012112    349.767    2.76565
   512       1012112    372.075    0.73551
  1024       1012112    391.283    0.38674


==> results/frontier/pth1e7.dat <==
# nnodes natoms steps/s Matomsteps/s/node
     1      10027008      2.199   22.04939
     2      10027008      4.327   21.69343
     4      10027008      8.427   21.12440
     8      10027008     15.959   20.00263
    16      10027008     30.841   19.32768
    32      10027008     58.239   18.24884
    64      10027008     97.927   15.34242
   128      10027008    156.087   12.22723
   256      10027008    203.195    7.95874
   512      10027008    266.407    5.21731
  1024      10027008    307.309    3.00917


==> results/frontier/pth1e8.dat <==
# nnodes natoms steps/s Matomsteps/s/node
     1     100218128      0.223   22.34864
     2     100218128      0.444   22.24842
     4     100218128      0.880   22.04799
     8     100218128      1.760   22.04799
    16     100218128      3.470   21.73481
    32     100218128      6.785   21.24937
    64     100218128     12.869   20.15167
   128     100218128     25.099   19.65137
   256     100218128     47.313   18.52195
   512     100218128     82.679   16.18347
  1024     100218128    127.882   12.51572


==> results/frontier/pth1e9.dat <==
# nnodes natoms steps/s Matomsteps/s/node
     1    1000612928      0.023   23.01410
     2    1000612928      0.045   22.51379
     4    1000612928      0.089   22.26364
     8    1000612928      0.179   22.38871
    16    1000612928      0.356   22.26364
    32    1000612928      0.706   22.07602
    64    1000612928      1.399   21.87277
   128    1000612928      2.794   21.84150
   256    1000612928      5.466   21.36465
   512    1000612928     10.562   20.64155
  1024    1000612928     19.883   19.42889


==> results/pair/neigh_h100_full.txt <==
1000 9.512
2000 26.593
4000 53.058
8000 98.044
16000 168.142
32000 267.962
64000 474.656
128000 706.042
256000 803.428
512000 999.234
1024000 1143
2048000 1250

==> results/pair/neigh_h100_half_off.txt <==
1000 13.130
2000 26.345
4000 50.229
8000 92.758
16000 159.399
32000 240.212
64000 355.020
128000 483.105
256000 561.875
512000 666.916
1024000 721.668
2048000 755.028

==> results/pair/neigh_h100_half_on.txt <==
1000 7.481
2000 15.268
4000 29.556
8000 59.288
16000 115.877
32000 204.113
64000 314.423
128000 446.760
256000 534.966
512000 639.485
1024000 717.745
2048000 742.514

==> results/pair/neigh_mi250x_full.txt <==
1000 6.541
2000 12.691
4000 24.317
8000 43.107
16000 70.346
32000 90.349
64000 161.257
128000 173.313
256000 225.043
512000 245.640
1024000 264.875
2048000 265.519


==> results/pair/neigh_mi250x_half_off.txt <==
1000 6.558
2000 12.766
4000 24.503
8000 44.999
16000 76.944
32000 73.333
64000 129.263
128000 140.488
256000 151.741
512000 160.614
1024000 163.618
2048000 168.444


==> results/pair/neigh_mi250x_half_on.txt <==
1000 2.369
2000 4.660
4000 9.059
8000 17.884
16000 34.705
32000 67.312
64000 119.170
128000 126.914
256000 129.818
512000 136.159
1024000 138.497
2048000 137.045


==> results/pair/thread_h100_off.txt <==
1000 9.032
2000 18.159
4000 36.078
8000 71.432
16000 138.486
32000 268.075
64000 480.431
128000 707.076


==> results/pair/thread_h100_on.txt <==
1000 13.302
2000 26.532
4000 52.955
8000 98.683
16000 168.933
32000 264.975
64000 356.793
128000 402.536

==> results/pair/thread_mi250x_off.txt <==
1000 3.116
2000 6.229
4000 12.364
8000 24.729
16000 47.342
32000 89.741
64000 162.584
128000 174.277


==> results/pair/thread_mi250x_on.txt <==
1000 6.631
2000 12.492
4000 24.400
8000 42.680
16000 71.062
32000 104.183
64000 135.953
128000 129.021


==> results/satlj_a100.txt <==
1000 12.681407
2000 25.423968
4000 46.062108
8000 82.820848
16000 138.604688
32000 231.516864
64000 333.240896
128000 475.907840
256000 537.249024
512000 616.660992
1024000 646.660096
2048000 693.276672
4096000 696.238080
8192000 727.851008
16384000 729.153536
32768000 723.419136

==> results/satlj_h100.txt <==
# run on h100, lammps commit 4246fab50018507fe149390d0b5b0c46464b1520
# updated July 8, node hops64 (similar results)
1000 10.434566
2000 26.711404
4000 52.988664
8000 98.339232
16000 168.719920
32000 267.405920
64000 473.204928
128000 705.978880
#134400 748.609747
#140800 756.173721
#147200 772.970604
#153600 795.226828
#160000 785.738720
#179200 681.020928
#192000 701.623680
#204800 741.411020
#224000 771.381632
#230400 778.843929
256000 804.338944
512000 998.278656
1024000 1138.110464
2048000 1234.081792
4096000 1268.490240
8192000 1335.066624
16384000 1331.036160
32768000 1317.535744

==> results/satlj_mi300a.txt <==
# log_elcap_lj_16Mar25: for f in $(ls -v *kind=node*mpi=1*); do awk '/Loop time/ {natoms=$12;} /Performance/ {speed=$4; perf=speed*natoms/1e6} END {print natoms " " perf;}' $f; done | sort -n
1000 5.91779
2000 12.6897
4000 30.3233
8000 48.5341
16000 85.2479
32000 112.515
64000 216.167
128000 402.58
256000 506.504
512000 630.381
1024000 761.867
2048000 719.722
4096000 747.979
8192000 720.29
16384000 715.014
32768000 725.647

==> results/satreax_h100.txt <==
# run on h100, lammps commit 4246fab50018507fe149390d0b5b0c46464b1520
912 .120264
1824 .237805
3648 .458429
7296 .886668
14592 1.638156
29184 2.905413
58368 4.944703
116736 6.749325
233472 8.496746
466944 9.866059
933888 10.760257
1867776 11.111399
3735552 11.378491

==> results/satreax_mi300a.txt <==
# log_elcap_hns_16Mar25: for f in $(ls -v *kind=node*mpi=1*); do awk '/Loop time/ {natoms=$12;} /Performance/ {speed=$6; perf=speed*natoms/1e6} END {print natoms " " perf;}' $f; done | sort -n
912 0.0530456
1824 0.110905
3648 0.215812
7296 0.401543
14592 0.753093
29184 1.35624
58368 2.20649
116736 3.12689
233472 4.19549
466944 4.96455
933888 5.48192
1867776 5.97688

==> results/satsnap_h100.txt <==
# run on h100, lammps commit 4246fab50018507fe149390d0b5b0c46464b1520
1000 1.457548
2000 2.310256
4000 2.918832
8000 3.342000
16000 3.701536
32000 3.970400
64000 4.022912
128000 4.047232
256000 4.067584
512000 4.067328
#1024000 4.070400
#2048000 4.073472
#4096000 4.067328
#8192000 4.079616
#16384000 4.079616
#32768000 4.096000

==> results/satsnap_h100_stable_22Jul2025.txt <==
# stable_22Jul2025 with Evan's SNAP PR
# loop-time Matom*step/s
1000 1.943293
2000 2.895946
4000 3.891312
8000 4.719192
16000 5.391792
32000 5.871168
64000 5.950400
128000 6.003072
256000 6.034688
512000 6.035456
#1024000 6.036480
#2048000 6.060032
#4096000 6.057984
#8192000 6.070272
#16384000 6.062080
#32768000 6.062080


==> results/satsnap_mi300a.txt <==
# log_elcap_snap_16Mar25: for f in $(ls -v *kind=node*mpi=1*); do awk '/Loop time/ {natoms=$12;} /Performance/ {speed=$6; perf=speed*natoms/1e6} END {print natoms " " perf;}' $f; done
1000 0.644559
2000 1.0223
4000 1.32743
8000 1.61825
16000 2.1036
32000 2.09686
64000 2.11603
128000 2.13261
256000 2.13811
512000 2.13299

==> results/strongscaling/results_alps/lj-128B-4gpus.txt <==

256 134217728000 7.838 4109.37
512 134217728000 14.118 3700.95
1024 134217728000 27.083 3549.82
2048 134217728000 47.173 3091.53


==> results/strongscaling/results_alps/lj-1B-4gpus.txt <==

2 1048576000 9.210 4828.69
4 1048576000 17.163 4499.18
8 1048576000 32.334 4238.08
16 1048576000 64.512 4227.86
32 1048576000 124.852 4091.15
64 1048576000 235.430 3857.29
128 1048576000 417.346 3418.9
256 1048576000 679.791 2784.42
512 1048576000 1028.850 2107.08
1024 1048576000 1490.400 1526.17
2048 1048576000 2026.396 1037.51


==> results/strongscaling/results_alps/lj-8M-4gpus.txt <==

1 8192000 516.860 4234.12
2 8192000 847.997 3473.4
4 8192000 1290.048 2642.02
8 8192000 1707.063 1748.03
16 8192000 2281.006 1167.88
32 8192000 2684.581 687.253
64 8192000 2869.116 367.247
128 8192000 2957.164 189.258
256 8192000 3156.696 101.014
512 8192000 3203.122 51.25
1024 8192000 3521.023 28.1682
2048 8192000 3670.733 14.6829


==> results/strongscaling/results_alps/reaxff-128M-4gpus.txt <==

8 119537664 2.757 41.1957
16 119537664 5.096 38.0727
32 119537664 9.323 34.8266
64 119537664 16.532 30.8781
128 119537664 25.038 23.3827
256 119537664 35.478 16.5662
512 119537664 43.966 10.2648
1024 119537664 45.157 5.27145


==> results/strongscaling/results_alps/reaxff-16B-4gpus.txt <==

1024 15300820992 2.502 37.3854


==> results/strongscaling/results_alps/reaxff-1M-4gpus.txt <==

1 933888 33.883 31.6429
2 933888 49.965 23.3309
4 933888 65.051 15.1876
8 933888 71.030 8.29176
16 933888 73.894 4.31304
32 933888 75.166 2.19364
64 933888 73.939 1.07892
128 933888 71.425 0.521117
256 933888 69.674 0.254171


==> results/strongscaling/results_alps/snap-128M-4gpus.txt <==

1 131072000 0.181 23.724
2 131072000 0.367 24.0517
4 131072000 0.724 23.724
8 131072000 1.450 23.7568
16 131072000 2.895 23.7158
32 131072000 5.711 23.3923
64 131072000 11.199 22.9356
128 131072000 22.289 22.8239
256 131072000 43.921 22.4876
512 131072000 85.215 21.815
1024 131072000 161.361 20.6542
2048 131072000 272.280 17.4259


==> results/strongscaling/results_alps/snap-16B-4gpus.txt <==

64 16777216000 0.088 23.0687
128 16777216000 0.175 22.9376
256 16777216000 0.357 23.3964
512 16777216000 0.710 23.2653
1024 16777216000 1.410 23.1014
2048 16777216000 2.833 23.2079


==> results/strongscaling/results_alps/snap-1M-4gpus.txt <==

1 1024000 23.008 23.5602
2 1024000 45.215 23.1501
4 1024000 87.450 22.3872
8 1024000 167.538 21.4449
16 1024000 293.760 18.8006
32 1024000 456.196 14.5983
64 1024000 666.290 10.6606
128 1024000 862.623 6.90098
256 1024000 1012.083 4.04833
512 1024000 1083.321 2.16664
1024 1024000 1110.218 1.11022
2048 1024000 1100.852 0.550426


==> results/strongscaling/results_aurora/hns_1e10.txt <==
# nnodes natoms steps/s Matomsteps/s/node
   256   10055049903      0.693   27.21933
   512   10055049903      1.182   23.21303
  1024   10055049903      2.314   22.72206
  2048   10055049903      4.707   23.10992


==> results/strongscaling/results_aurora/hns_1e6.txt <==
# nnodes natoms steps/s Matomsteps/s/node
     1       1026000     19.066   19.56172
     2       1026000     25.498   13.08047
     4       1026000     33.887    8.69202
     8       1026000     35.762    4.58648
    16       1026000     38.418    2.46355
    32       1026000     38.156    1.22338
    64       1026000     36.433    0.58407
   128       1026000     38.861    0.31150


==> results/strongscaling/results_aurora/hns_1e8.txt <==
# nnodes natoms steps/s Matomsteps/s/node
     2     104272000      0.542   28.25771
     4     104272000      1.091   28.44019
     8     104272000      2.108   27.47567
    16     104272000      4.065   26.49161
    32     104272000      7.129   23.22985
    64     104272000     11.792   19.21212
   128     104272000     17.710   14.42701
   256     104272000     22.241    9.05904
   512     104272000     28.573    5.81907
  1024     104272000     27.620    2.81249


==> results/strongscaling/results_aurora/lj_1e11.txt <==
# nnodes natoms steps/s Matomsteps/s/node
   128  100100812500      3.371 2636.24874
   256  100100812500      6.391 2499.00114
   512  100100812500     14.216 2779.36162
  1024  100100812500     30.391 2970.86308
  2048  100100812500     59.795 2922.62113


==> results/strongscaling/results_aurora/lj_1e7.txt <==
# nnodes natoms steps/s Matomsteps/s/node
     1      10061824    322.397 3243.90187
     2      10061824    522.489 2628.59618
     4      10061824    697.967 1755.70528
     8      10061824    878.121 1104.43737
    16      10061824    943.097  593.07975
    32      10061824   1066.408  335.31280
    64      10061824   1103.428  173.47654
   128      10061824   1179.051   92.68284
   256      10061824   1285.427   50.52242
   512      10061824   1334.141   26.21854


==> results/strongscaling/results_aurora/lj_1e9.txt <==
# nnodes natoms steps/s Matomsteps/s/node
     1    1000188000      3.374 3374.63431
     2    1000188000      6.534 3267.61420
     4    1000188000     13.854 3464.15114
     8    1000188000     27.068 3384.13610
    16    1000188000     53.624 3352.13008
    32    1000188000    106.626 3332.68893
    64    1000188000    192.395 3006.73704
   128    1000188000    324.056 2532.16346
   256    1000188000    499.762 1952.56233
   512    1000188000    642.496 1255.11092
  1024    1000188000    785.984  767.70680
  2048    1000188000    843.230  411.81080


==> results/strongscaling/results_aurora/snap_1e10.txt <==
# nnodes natoms steps/s Matomsteps/s/node
    64   10000422000      0.047    7.34406
   128   10000422000      0.094    7.34406
   256   10000422000      0.188    7.34406
   512   10000422000      0.373    7.28546
  1024   10000422000      0.746    7.28546
  2048   10000422000      1.483    7.24152


==> results/strongscaling/results_aurora/snap_1e6.txt <==
# nnodes natoms steps/s Matomsteps/s/node
     1       1024000      7.217    7.39021
     2       1024000     14.146    7.24275
     4       1024000     27.790    7.11424
     8       1024000     47.750    6.11200
    16       1024000     57.477    3.67853
    32       1024000     96.783    3.09706
    64       1024000    169.164    2.70662
   128       1024000    222.298    1.77838
   256       1024000    307.824    1.23130
   512       1024000    390.371    0.78074
  1024       1024000    436.179    0.43618
  2048       1024000    453.114    0.22656


==> results/strongscaling/results_aurora/snap_1e8.txt <==
# nnodes natoms steps/s Matomsteps/s/node
     1     100486818      0.074    7.43602
     2     100486818      0.147    7.38578
     4     100486818      0.296    7.43602
     8     100486818      0.594    7.46115
    16     100486818      1.176    7.38578
    32     100486818      2.315    7.26959
    64     100486818      4.654    7.30728
   128     100486818      9.124    7.16283
   256     100486818     17.780    6.97912
   512     100486818     33.139    6.50397
  1024     100486818     39.552    3.88130
  2048     100486818     61.833    3.03389


==> results/strongscaling/results_elcap/hns_1e10.txt <==
# Nodes	Timesteps/s		
512	0.8937		
1024	1.5599		
2048	1.9675		
4096	3.0466	

==> results/strongscaling/results_elcap/hns_1e6.txt <==
# Nodes	Timesteps/s		
1	21.0717		
2	32.7422		
4	43.9171		
8	51.4616		

==> results/strongscaling/results_elcap/hns_1e8.txt <==
8	1.7971		
16	3.1798		
32	5.1687		
64	8.0053		
128	12.8119		
256	20.9408	

==> results/strongscaling/results_elcap/lj_1e11.txt <==
512	4.1602		
1024	8.2733		
2048	20.7749		
4096	41.8168		
8192	86.5249		

==> results/strongscaling/results_elcap/lj_1e7.txt <==
1	302.3371		
2	471.5456		
4	668.0065		
8	1296.9080		
16	1778.8007	

==> results/strongscaling/results_elcap/lj_1e9.txt <==
# Nodes	Timesteps/s		
16	27.7940		
32	52.1525		
64	100.1407		
128	186.7698		
256	325.4217		
512	505.1136

==> results/strongscaling/results_elcap/snap_1e10.txt <==
1024	0.6688		
2048	1.2923		
4096	2.6673		
8192	5.2916

==> results/strongscaling/results_elcap/snap_1e6.txt <==
# Nodes	Timesteps/s		
1	11.0896		
2	22.1405		
4	42.6687		
8	81.3916		
16	138.1103		
32	232.3016		
64	365.9213	

==> results/strongscaling/results_elcap/snap_1e8.txt <==
64	5.4450		
128	10.6841		
256	21.3306		
512	41.3637		
1024	70.1772		
2048	108.1889		
4096	201.9017	

==> results/strongscaling/results_eos/hns_128M.txt <==
# nnodes natoms steps/s Matomsteps/s/node
     8     119537664      2.631   39.31295
    16     119537664      5.218   38.98422
    32     119537664      9.672   36.13026
    64     119537664     16.733   31.25350
   128     119537664     25.782   24.07750
   256     119537664     36.416   17.00423


==> results/strongscaling/results_eos/hns_16B.txt <==
# nnodes natoms steps/s Matomsteps/s/node


==> results/strongscaling/results_eos/hns_1M.txt <==
# nnodes natoms steps/s Matomsteps/s/node
     1        933888     34.774   32.47502
     2        933888     51.107   23.86411
     4        933888     70.672   16.49993
     8        933888     77.851    9.08801
    16        933888     84.933    4.95737
    32        933888     87.889    2.56495
    64        933888     90.062    1.31418
   128        933888     89.855    0.65558
   256        933888     88.108    0.32142


==> results/strongscaling/results_eos/lj_128B.txt <==
# nnodes natoms steps/s Matomsteps/s/node
   256  134217728000      5.591 2931.29421


==> results/strongscaling/results_eos/lj_1B.txt <==
# nnodes natoms steps/s Matomsteps/s/node
     2    1048576000      8.010 4199.54688
     4    1048576000     17.564 4604.29722
     8    1048576000     32.176 4217.37267
    16    1048576000     62.223 4077.84653
    32    1048576000    123.513 4047.27398
    64    1048576000    221.213 3624.35379
   128    1048576000    390.629 3200.03277
   256    1048576000    626.666 2566.82394


==> results/strongscaling/results_eos/lj_8M.txt <==
# nnodes natoms steps/s Matomsteps/s/node
     1       8192000    535.400 4385.99680
     2       8192000    878.954 3600.19558
     4       8192000   1343.357 2751.19514
     8       8192000   1672.261 1712.39526
    16       8192000   1871.866  958.39539
    32       8192000   2133.297  546.12403
    64       8192000   3134.709  401.24275
   128       8192000   3720.411  238.10630
   256       8192000   4124.891  131.99651


==> results/strongscaling/results_eos/snap_128M.txt <==
# nnodes natoms steps/s Matomsteps/s/node
     1     131072000      0.184   24.11725
     2     131072000      0.372   24.37939
     4     131072000      0.744   24.37939
     8     131072000      1.491   24.42854
    16     131072000      2.976   24.37939
    32     131072000      5.909   24.20326
    64     131072000     11.769   24.10291
   128     131072000     23.266   23.82438
   256     131072000     45.689   23.39277


==> results/strongscaling/results_eos/snap_16B.txt <==
# nnodes natoms steps/s Matomsteps/s/node
    64   16777216000      0.092   24.11725
   128   16777216000      0.186   24.37939


==> results/strongscaling/results_eos/snap_1M.txt <==
# nnodes natoms steps/s Matomsteps/s/node
     1       1024000     23.752   24.32205
     2       1024000     46.761   23.94163
     4       1024000     92.181   23.59834
     8       1024000    178.046   22.78989
    16       1024000    315.087   20.16557
    32       1024000    504.442   16.14214
    64       1024000    774.553   12.39285
   128       1024000   1054.831    8.43865
   256       1024000   1289.861    5.15944


==> results/strongscaling/results_frontier/hns_1e10.txt <==
# nnodes natoms steps/s Matomsteps/s/node
   512   10055049903      1.243   24.41099
  1024   10055049903      2.275   22.33910
  2048   10055049903      4.145   20.35067
  4096   10055049903      7.241   17.77554
  8192   10055049903     10.793   13.24758


==> results/strongscaling/results_frontier/hns_1e6.txt <==
# nnodes natoms steps/s Matomsteps/s/node
     1       1026000     18.461   18.94099
     2       1026000     28.243   14.48866
     4       1026000     36.009    9.23631
     8       1026000     40.343    5.17399
    16       1026000     41.473    2.65946
    32       1026000     40.463    1.29734
    64       1026000     38.861    0.62299


==> results/strongscaling/results_frontier/hns_1e8.txt <==
# nnodes natoms steps/s Matomsteps/s/node
     4     104272000      0.959   24.99921
     8     104272000      1.898   24.73853
    16     104272000      3.598   23.44817
    32     104272000      6.451   21.02058
    64     104272000     10.782   17.56657
   128     104272000     16.100   13.11546
   256     104272000     20.241    8.24441
   512     104272000     21.807    4.44113
  1024     104272000     21.854    2.22535


==> results/strongscaling/results_frontier/lj_1e11.txt <==
# nnodes natoms steps/s Matomsteps/s/node
   128  100100812500      1.237  967.38051
   256  100100812500      2.715 1061.61604
   512  100100812500      6.860 1341.19448
  1024  100100812500     12.432 1215.28643
  2048  100100812500     26.294 1285.18104
  4096  100100812500     49.897 1219.41656
  8192  100100812500     91.535 1118.49705


==> results/strongscaling/results_frontier/lj_1e7.txt <==
# nnodes natoms steps/s Matomsteps/s/node
     1      10061824    176.904 1779.97691
     2      10061824    297.516 1496.77681
     4      10061824    484.170 1217.90833
     8      10061824    730.936  919.31867
    16      10061824   1023.758  643.80455
    32      10061824   1168.729  367.48580
    64      10061824   1197.698  188.29729


==> results/strongscaling/results_frontier/lj_1e9.txt <==
# nnodes natoms steps/s Matomsteps/s/node
     2    1000188000      2.276 1138.21394
     4    1000188000      4.994 1248.73472
     8    1000188000     13.671 1709.19627
    16    1000188000     26.007 1625.74308
    32    1000188000     48.537 1517.06640
    64    1000188000     86.025 1344.39332
   128    1000188000    165.732 1295.02467
   256    1000188000    268.276 1048.15014
   512    1000188000    443.361  866.10225
  1024    1000188000    667.406  651.88620
  2048    1000188000    966.459  471.99253
  4096    1000188000   1089.202  265.96845
  8192    1000188000   1343.830  164.07259


==> results/strongscaling/results_frontier/snap_1e10.txt <==
# nnodes natoms steps/s Matomsteps/s/node
    32   10000422000      0.031    9.68791
    64   10000422000      0.061    9.53165
   128   10000422000      0.122    9.53165
   256   10000422000      0.245    9.57072
   512   10000422000      0.488    9.53165
  1024   10000422000      0.972    9.49259
  2048   10000422000      1.923    9.39004
  4096   10000422000      3.859    9.42178
  8192   10000422000      7.567    9.23745


==> results/strongscaling/results_frontier/snap_1e6.txt <==
# nnodes natoms steps/s Matomsteps/s/node
     1       1024000      9.330    9.55392
     2       1024000     18.554    9.49965
     4       1024000     38.025    9.73440
     8       1024000     71.641    9.17005
    16       1024000    111.253    7.12019
    32       1024000    192.509    6.16029
    64       1024000    285.311    4.56498
   128       1024000    360.801    2.88641
   256       1024000    459.818    1.83927
   512       1024000    527.178    1.05436


==> results/strongscaling/results_frontier/snap_1e8.txt <==
# nnodes natoms steps/s Matomsteps/s/node
     1     100486818      0.096    9.64673
     2     100486818      0.192    9.64673
     4     100486818      0.381    9.57137
     8     100486818      0.762    9.57137
    16     100486818      1.509    9.47716
    32     100486818      3.006    9.43948
    64     100486818      5.986    9.39866
   128     100486818     11.695    9.18120
   256     100486818     22.866    8.97551
   512     100486818     46.112    9.05009
  1024     100486818     83.928    8.23599
  2048     100486818    127.178    6.24009
  4096     100486818    204.883    5.02638
  8192     100486818    277.148    3.39962


==> results/weaklj16M.txt <==
# Nodes Time atoms Matom-steps/s/node  
1 8.95545 16384000 1829.500472  
2 9.38652 32768000 1745.481819  
4 10.0927 65536000 1623.351531  
8 11.1287 131072000 1472.229461  
16 12.2694 262144000 1335.354622  
32 12.6976 524288000 1290.322581  
64 12.9091 1048576000 1269.182205  
128 12.8302 2097152000 1276.987109  
256 13.1128 4194304000 1249.46617  
512 13.242 8388608000 1237.275336  
1024 13.4761 16777216000 1215.782014  
2048 13.5794 33554432000 1206.533426  
4096 14.1698 67108864000 1156.261909  
8192 13.9549 1.34218E+11 1174.06789  


==> results/weaklj1M.txt <==
# Nodes Time atoms Matom-steps/s/node  
1 0.711662 1024000 1438.885314  
2 0.837821 2048000 1222.218111  
4 0.877959 4096000 1166.341481  
8 0.916624 8192000 1117.142907  
16 0.9562 16384000 1070.905668  
32 0.980896 32768000 1043.943497  
64 0.986319 65536000 1038.203664  
128 1.00061 131072000 1023.375741  
256 0.98582 262144000 1038.72918  
512 0.993332 524288000 1030.873867  
1024 1.22956 1048576000 832.8182439  
2048 1.2836 2097152000 797.7563104  
4096 1.16013 4194304000 882.6597019  
8192 1.24743 8388608000 820.8877452  

==> results/weaklj256K.txt <==
# Nodes Time atoms Matom-steps/s/node  
1 0.455921 256000 561.5007863  
2 0.470294 512000 544.3403488  
4 0.475599 1024000 538.2685834  
8 0.523769 2048000 488.7650854  
16 0.568358 4096000 450.4203337  
32 0.569442 8192000 449.5629054  
64 0.561558 16384000 455.874549  
128 0.601485 32768000 425.6132738  
256 0.58975 65536000 434.0822382  
512 0.618886 131072000 413.6464551  
1024 0.597124 262144000 428.7216726  
2048 0.661855 524288000 386.7916689  
4096 0.920539 1048576000 278.0979404  
8192 2.29717 2097152000 111.4414693  

==> results/weaklj4M.txt <==
# Nodes Time atoms Matom-steps/s/node  
1 2.03856 4096000 2009.261439  
2 2.36192 8192000 1734.18236  
4 2.63284 16384000 1555.734492  
8 2.8069 32768000 1459.261107  
16 2.92915 65536000 1398.357885  
32 3.03863 131072000 1347.975897  
64 3.06796 262144000 1335.089115  
128 3.11976 524288000 1312.921507  
256 3.08527 1048576000 1327.598557  
512 3.14301 2097152000 1303.209344  
1024 3.18098 4194304000 1287.65349  
2048 3.25376 8388608000 1258.851298  
4096 3.35213 16777216000 1221.909651  
8192 3.4489 33554432000 1187.62504  


==> results/weakreax16M.txt <==
# Nodes Time atoms Matom-steps/s/node
1 56.2916 "14,942,208" 26.54429435
2 57.4999 "29,884,416" 25.98649389
4 58.685 "59,768,832" 25.46171594
8 58.8366 "119,537,664" 25.39611058
16 59.5066 "239,075,328" 25.11016929
32 59.8082 "478,150,656" 24.98354406
64 62.2411 "956,301,312" 24.00697931
128 62.6757 "1,912,602,624" 23.84051235
256 63.7282 "3,825,205,248" 23.44677552
512 64.5729 "7,650,410,496" 23.1400603
1024 65.8565 "15,300,820,992" 22.68904057
2048 66.6893 "30,601,641,984" 22.40570526
4096 68.1888 "61,203,283,968" 21.91299451
8192 70.7389 "122,406,567,936" 21.12304263


==> results/weakreax1M.txt <==
# Nodes Time atoms Matom-steps/s/node
1 5.22064 933888 17.8883815
2 5.42149 1867776 17.22567043
4 5.58236 3735552 16.72926862
8 5.73607 7471104 16.28097286
16 5.86054 14942208 15.93518686
32 5.90446 29884416 15.81665385
64 6.16801 59768832 15.14083148
128 6.10521 119537664 15.29657457
256 6.38049 239075328 14.63661882
512 6.57859 478150656 14.19586872
1024 6.91379 956301312 13.50761305
2048 7.32767 1912602624 12.74467873
4096 7.84223 3825205248 11.90844951
8192 8.21532 7650410496 11.36763997


==> results/weakreax256k.txt <==
# Nodes Time atoms Matom-steps/s/node
1 2.5145 233472 9.285026844
2 2.63824 466944 8.849536054
4 2.71134 933888 8.610945142
8 2.73344 1867776 8.541325217
16 2.80393 3735552 8.326598738
32 2.8188 7471104 8.282673478
64 2.96605 14942208 7.871478903
128 3.03693 29884416 7.68776363
256 3.17981 59768832 7.342325485
512 3.35771 119537664 6.953310441
1024 4.12134 239075328 5.664953632
2048 4.44007 478150656 5.258295477
4096 4.60994 956301312 5.064534462
8192 4.64588 1912602624 5.025355799


==> results/weakreax4M.txt <==
# Nodes Time atoms Matom-steps/s/node
1 15.5358 "3,735,552" 24.04479975
2 16.3514 "7,471,104" 22.84545666
4 16.7031 "14,942,208" 22.36442337
8 17.0834 "29,884,416" 21.86656052
16 17.0612 "59,768,832" 21.89501325
32 17.3737 "119,537,664" 21.50118858
64 18.1511 "239,075,328" 20.58030643
128 18.4 "478,150,656" 20.30191304
256 18.6042 "956,301,312" 20.07907892
512 18.7105 "1,912,602,624" 19.96500361
1024 19.2761 "3,825,205,248" 19.37918977
2048 19.7382 "7,650,410,496" 18.92549473
4096 21.0006 "15,300,820,992" 17.78783463
8192 21.7534 "30,601,641,984" 17.17226732


==> results/weaksnap16k.txt <==
# Nodes Time atoms Matom-steps/s/node
1 0.608842 16000 5.255879194
2 0.602318 32000 5.312808184
4 0.60412 64000 5.296960869
8 0.614777 128000 5.205139425
16 0.617373 256000 5.183252264
32 0.623058 512000 5.13595845
64 0.626803 1024000 5.10527231
128 0.627747 2048000 5.09759505
256 0.6313 4096000 5.068905433
512 0.646881 8192000 4.94681402
1024 0.651573 16384000 4.911191839
2048 0.677481 32768000 4.723379696
4096 0.68906 65536000 4.644007779
8192 0.696393 131072000 4.595106499


==> results/weaksnap1M.txt <==
# Nodes Time atoms Matom-steps/s/node
1 24.0243 1024000 8.524702072
2 24.2847 2048000 8.43329339
4 24.1511 4096000 8.479945013
8 24.3898 8192000 8.396952825
16 24.3643 16384000 8.405741187
32 24.4356 32768000 8.381214294
64 24.4595 65536000 8.373024796
128 24.9766 131072000 8.199674896
256 24.6069 262144000 8.322868789
512 24.6102 524288000 8.321752769
1024 25.1487 1048576000 8.143562093
2048 24.84 2097152000 8.244766506
4096 25.3359 4194304000 8.083391551
8192 25.3451 8388608000 8.080457367
10710 25.2783 10978063488 8.109954155


==> results/weaksnap256k.txt <==
# Nodes Time atoms Matom-steps/s/node
1 6.08611 256000 8.412598524
2 6.12547 512000 8.358542283
4 6.12532 1024000 8.358746972
8 6.21067 2048000 8.24387707
16 6.15983 4096000 8.311917699
32 6.21775 8192000 8.234489968
64 6.24882 16384000 8.193546942
128 6.30546 32768000 8.11994684
256 6.25452 65536000 8.186079827
512 6.24006 131072000 8.20504931
1024 6.34086 262144000 8.074614484
2048 6.38156 524288000 8.023116605
4096 6.4513 1048576000 7.936384915
8192 6.4616 2097152000 7.92373406


==> results/weaksnap64k.txt <==
# Nodes Time atoms Matom-steps/s/node
1 1.58578 64000 8.071737568
2 1.60187 128000 7.990660915
4 1.59043 256000 8.048137925
8 1.60837 512000 7.958367789
16 1.60711 1024000 7.964607276
32 1.61978 2048000 7.902307721
64 1.62665 4096000 7.868933083
128 1.64518 8192000 7.780303675
256 1.64543 16384000 7.779121567
512 1.63793 32768000 7.814741778
1024 1.65906 65536000 7.715212229
2048 1.66892 131072000 7.669630659
4096 1.70784 262144000 7.494847292
8192 1.72331 524288000 7.427566718

